Neural Image Beauty Predictor Based on Bradley-Terry Model

Image beauty assessment is an important subject of computer vision. Therefore, building a model to mimic the image beauty assessment becomes an important task. To better imitate the behaviours of the human visual system (HVS), a complete survey about images of different categories should be implemented. This work focuses on image beauty assessment. In this study, the pairwise evaluation method was used, which is based on the Bradley-Terry model. We believe that this method is more accurate than other image rating methods within an image group. Additionally, Convolution neural network (CNN), which is fit for image quality assessment, is used in this work. The first part of this study is a survey about the image beauty comparison of different images. The Bradley-Terry model is used for the calculated scores, which are the target of CNN model. The second part of this work focuses on the results of the image beauty prediction, including landscape images, architecture images and portrait images. The models are pretrained by the AVA dataset to improve the performance later. Then, the CNN model is trained with the surveyed images and corresponding scores. Furthermore, this work compares the results of four CNN base networks, i.e., Alex net, VGG net, Squeeze net and LSiM net, as discussed in literature. In the end, the model is evaluated by the accuracy in pairs, correlation coefficient and relative error calculated by survey results. Satisfactory results are achieved by our proposed methods with about 70 percent accuracy in pairs. Our work sheds more light on the novel image beauty assessment method. While more studies should be conducted, this method is a promising step.

==> Appendix_image/landscape.txt <==
8/Antarctic Patagonia,7/Arashiyama,8/Blue Ridge Mountains,8/Bryce Canyon,7/Cliffs of Moher,7/Elephant Island,7/Fiordland National Park,7/Godafoss,8/Grand Canyon,8/Hallstatt,6/Hawaii,7/Himalayas,8/Iguazu Falls,7/Kirkjufell Mountain,8/Lavender fields,8/Maroon Bells,7/Moraine Lake,6/mountain Fuji,8/Mu Cang Chai,8/Niagara Falls,8/Pamukkale,8/Plitvice Lakes,7/Salar de Uyuni,7/Sossusvlei,8/Torres del Paine National Park,8/Victoria Falls,6/Yosemite
